iNALU: Improved Neural Arithmetic Logic Unit

Neural networks have to capture mathematical relationships in order to learn various tasks. They approximate these relations implicitly and therefore often do not generalize well. The recently proposed Neural Arithmetic Logic Unit (NALU) is a novel neural architecture which is able to explicitly represent the mathematical relationships by the units of the network to learn operations such as summation, subtraction or multiplication. Although NALUs have been shown to perform well on various downstream tasks, an in-depth analysis reveals practical shortcomings by design, such as the inability to multiply or divide negative input values or training stability issues for deeper networks. We address these issues and propose an improved model architecture. We evaluate our model empirically in various settings from learning basic arithmetic operations to more complex functions. Our experiments indicate that our model solves stability issues and outperforms the original NALU model in means of arithmetic precision and convergence.

==> figures/1_exp16_nalu_minimal_arith_ext_legend.txt <==
((3) NALU (m) N(-3, 3), (8, 10)) nalu__paperm_exponential_0.2_0.5_div: defaultdict(<class 'int'>, {0: 0.0, 1: 0.0, 2: 0.7, 3: 0.0})
((3) NALU (m) N(-3, 3), (8, 10)) nalu__paperm_exponential_0.8_0.5_div: defaultdict(<class 'int'>, {0: 1.0, 1: 0.0, 2: 1.0, 3: 0.0})
((3) NALU (m) N(-3, 3), (8, 10)) nalu__paperm_normal_(-2, 4)_(8, 10)_div: defaultdict(<class 'int'>, {0: 1.0, 1: 0.0, 2: 0.8, 3: 0.0})
((3) NALU (m) N(-3, 3), (8, 10)) nalu__paperm_normal_(-3, 3)_(8, 10)_div: defaultdict(<class 'int'>, {0: 0.0, 1: 0.0, 2: 0.0, 3: 0.0})
((3) NALU (m) N(-3, 3), (8, 10)) nalu__paperm_normal_(-4, 2)_(8, 10)_div: defaultdict(<class 'int'>, {0: 0.0, 1: 0.0, 2: 0.0, 3: 0.0})
((3) NALU (m) N(-3, 3), (8, 10)) nalu__paperm_uniform_(-1, 1)_(-10, -5)_div: defaultdict(<class 'int'>, {0: 1.0, 1: 0.0, 2: 0.8, 3: 0.0})
((3) NALU (m) N(-3, 3), (8, 10)) nalu__paperm_uniform_(-5, 5)_(-10, -5)_div: defaultdict(<class 'int'>, {0: 0.0, 1: 0.0, 2: 0.0, 3: 0.0})
((3) NALU (m) N(-3, 3), (8, 10)) nalu__paperv_exponential_0.2_0.5_div: defaultdict(<class 'int'>, {0: 0.0, 1: 0.0, 2: 0.7, 3: 0.0})
((3) NALU (m) N(-3, 3), (8, 10)) nalu__paperv_exponential_0.8_0.5_div: defaultdict(<class 'int'>, {0: 1.0, 1: 0.0, 2: 1.0, 3: 0.0})
((3) NALU (m) N(-3, 3), (8, 10)) nalu__paperv_normal_(-2, 4)_(8, 10)_div: defaultdict(<class 'int'>, {0: 1.0, 1: 0.0, 2: 0.8, 3: 0.0})
((3) NALU (m) N(-3, 3), (8, 10)) nalu__paperv_normal_(-3, 3)_(8, 10)_div: defaultdict(<class 'int'>, {0: 0.0, 1: 0.0, 2: 0.0, 3: 0.0})
((3) NALU (m) N(-3, 3), (8, 10)) nalu__paperv_normal_(-4, 2)_(8, 10)_div: defaultdict(<class 'int'>, {0: 0.0, 1: 0.0, 2: 0.0, 3: 0.0})
((3) NALU (m) N(-3, 3), (8, 10)) nalu__paperv_uniform_(-1, 1)_(-10, -5)_div: defaultdict(<class 'int'>, {0: 1.0, 1: 0.0, 2: 0.8, 3: 0.0})
((3) NALU (m) N(-3, 3), (8, 10)) nalu__paperv_uniform_(-5, 5)_(-10, -5)_div: defaultdict(<class 'int'>, {0: 0.0, 1: 0.0, 2: 0.0, 3: 0.0})
((3) NALU (m) N(-3, 3), (8, 10)) nalui1_exponential_0.2_0.5_div: defaultdict(<class 'int'>, {0: 0.0, 1: 0.0, 2: 0.0, 3: 0.0})
((3) NALU (m) N(-3, 3), (8, 10)) nalui1_exponential_0.8_0.5_div: defaultdict(<class 'int'>, {0: 1.0, 1: 1.0, 2: 1.0, 3: 0.5})
((3) NALU (m) N(-3, 3), (8, 10)) nalui1_normal_(-2, 4)_(8, 10)_div: defaultdict(<class 'int'>, {0: 1.0, 1: 0.9, 2: 1.0, 3: 0.6})
((3) NALU (m) N(-3, 3), (8, 10)) nalui1_normal_(-3, 3)_(8, 10)_div: defaultdict(<class 'int'>, {0: 1.0, 1: 0.9, 2: 0.2, 3: 0.4})
((3) NALU (m) N(-3, 3), (8, 10)) nalui1_normal_(-4, 2)_(8, 10)_div: defaultdict(<class 'int'>, {0: 1.0, 1: 0.8, 2: 0.0, 3: 0.1})
((3) NALU (m) N(-3, 3), (8, 10)) nalui1_uniform_(-1, 1)_(-10, -5)_div: defaultdict(<class 'int'>, {0: 1.0, 1: 0.9, 2: 0.2, 3: 0.4})
((3) NALU (m) N(-3, 3), (8, 10)) nalui1_uniform_(-5, 5)_(-10, -5)_div: defaultdict(<class 'int'>, {0: 1.0, 1: 0.8, 2: 1.0, 3: 0.4})
((3) NALU (m) N(-3, 3), (8, 10)) nalui2_exponential_0.2_0.5_div: defaultdict(<class 'int'>, {0: 1.0, 1: 1.0, 2: 0.0, 3: 0.0})
((3) NALU (m) N(-3, 3), (8, 10)) nalui2_exponential_0.8_0.5_div: defaultdict(<class 'int'>, {0: 1.0, 1: 1.0, 2: 1.0, 3: 0.7})
((3) NALU (m) N(-3, 3), (8, 10)) nalui2_normal_(-2, 4)_(8, 10)_div: defaultdict(<class 'int'>, {0: 1.0, 1: 1.0, 2: 1.0, 3: 0.5})
((3) NALU (m) N(-3, 3), (8, 10)) nalui2_normal_(-3, 3)_(8, 10)_div: defaultdict(<class 'int'>, {0: 1.0, 1: 1.0, 2: 1.0, 3: 0.3})
((3) NALU (m) N(-3, 3), (8, 10)) nalui2_normal_(-4, 2)_(8, 10)_div: defaultdict(<class 'int'>, {0: 1.0, 1: 1.0, 2: 0.0, 3: 0.3})
((3) NALU (m) N(-3, 3), (8, 10)) nalui2_uniform_(-1, 1)_(-10, -5)_div: defaultdict(<class 'int'>, {0: 1.0, 1: 1.0, 2: 1.0, 3: 0.3})
((3) NALU (m) N(-3, 3), (8, 10)) nalui2_uniform_(-5, 5)_(-10, -5)_div: defaultdict(<class 'int'>, {0: 1.0, 1: 1.0, 2: 1.0, 3: 0.3})


==> figures/2_exp15_nalu_simple_arith_ext_legend.txt <==
((3) NALU (m) N(-3, 3), (8, 10)) nalu__paperm_exponential_0.2_0.5_div: defaultdict(<class 'int'>, {0: 0.7, 1: 0.0, 2: 1.0, 3: 0.0})
((3) NALU (m) N(-3, 3), (8, 10)) nalu__paperm_exponential_0.8_0.5_div: defaultdict(<class 'int'>, {0: 0.0, 1: 0.0, 2: 0.7, 3: 0.0})
((3) NALU (m) N(-3, 3), (8, 10)) nalu__paperm_normal_(-2, 4)_(8, 10)_div: defaultdict(<class 'int'>, {0: 1.0, 1: 0.1, 2: 0.0, 3: 0.0})
((3) NALU (m) N(-3, 3), (8, 10)) nalu__paperm_normal_(-3, 3)_(8, 10)_div: defaultdict(<class 'int'>, {0: 0.0, 1: 0.0, 2: 0.0, 3: 0.0})
((3) NALU (m) N(-3, 3), (8, 10)) nalu__paperm_normal_(-4, 2)_(8, 10)_div: defaultdict(<class 'int'>, {0: 0.0, 1: 0.0, 2: 0.0, 3: 0.0})
((3) NALU (m) N(-3, 3), (8, 10)) nalu__paperm_uniform_(-1, 1)_(-10, -5)_div: defaultdict(<class 'int'>, {0: 1.0, 1: 0.0, 2: 0.0, 3: 0.0})
((3) NALU (m) N(-3, 3), (8, 10)) nalu__paperm_uniform_(-5, 5)_(-10, -5)_div: defaultdict(<class 'int'>, {0: 0.0, 1: 0.0, 2: 0.0, 3: 0.0})
((3) NALU (m) N(-3, 3), (8, 10)) nalu__paperv_exponential_0.2_0.5_div: defaultdict(<class 'int'>, {0: 0.7, 1: 0.0, 2: 1.0, 3: 0.0})
((3) NALU (m) N(-3, 3), (8, 10)) nalu__paperv_exponential_0.8_0.5_div: defaultdict(<class 'int'>, {0: 0.0, 1: 0.0, 2: 0.7, 3: 0.0})
((3) NALU (m) N(-3, 3), (8, 10)) nalu__paperv_normal_(-2, 4)_(8, 10)_div: defaultdict(<class 'int'>, {0: 1.0, 1: 0.1, 2: 0.0, 3: 0.0})
((3) NALU (m) N(-3, 3), (8, 10)) nalu__paperv_normal_(-3, 3)_(8, 10)_div: defaultdict(<class 'int'>, {0: 0.0, 1: 0.0, 2: 0.0, 3: 0.0})
((3) NALU (m) N(-3, 3), (8, 10)) nalu__paperv_normal_(-4, 2)_(8, 10)_div: defaultdict(<class 'int'>, {0: 0.0, 1: 0.0, 2: 0.0, 3: 0.0})
((3) NALU (m) N(-3, 3), (8, 10)) nalu__paperv_uniform_(-1, 1)_(-10, -5)_div: defaultdict(<class 'int'>, {0: 1.0, 1: 0.0, 2: 0.0, 3: 0.0})
((3) NALU (m) N(-3, 3), (8, 10)) nalu__paperv_uniform_(-5, 5)_(-10, -5)_div: defaultdict(<class 'int'>, {0: 0.0, 1: 0.0, 2: 0.0, 3: 0.0})
((3) NALU (m) N(-3, 3), (8, 10)) nalui1_exponential_0.2_0.5_div: defaultdict(<class 'int'>, {0: 1.0, 1: 0.0, 2: 1.0, 3: 0.0})
((3) NALU (m) N(-3, 3), (8, 10)) nalui1_exponential_0.8_0.5_div: defaultdict(<class 'int'>, {0: 1.0, 1: 0.9, 2: 1.0, 3: 0.0})
((3) NALU (m) N(-3, 3), (8, 10)) nalui1_normal_(-2, 4)_(8, 10)_div: defaultdict(<class 'int'>, {0: 1.0, 1: 0.9, 2: 1.0, 3: 0.2})
((3) NALU (m) N(-3, 3), (8, 10)) nalui1_normal_(-3, 3)_(8, 10)_div: defaultdict(<class 'int'>, {0: 1.0, 1: 0.2, 2: 1.0, 3: 0.0})
((3) NALU (m) N(-3, 3), (8, 10)) nalui1_normal_(-4, 2)_(8, 10)_div: defaultdict(<class 'int'>, {0: 1.0, 1: 0.8, 2: 0.0, 3: 0.0})
((3) NALU (m) N(-3, 3), (8, 10)) nalui1_uniform_(-1, 1)_(-10, -5)_div: defaultdict(<class 'int'>, {0: 1.0, 1: 0.8, 2: 1.0, 3: 0.0})
((3) NALU (m) N(-3, 3), (8, 10)) nalui1_uniform_(-5, 5)_(-10, -5)_div: defaultdict(<class 'int'>, {0: 1.0, 1: 0.2, 2: 1.0, 3: 0.1})
((3) NALU (m) N(-3, 3), (8, 10)) nalui2_exponential_0.2_0.5_div: defaultdict(<class 'int'>, {0: 1.0, 1: 1.0, 2: 1.0, 3: 0.0})
((3) NALU (m) N(-3, 3), (8, 10)) nalui2_exponential_0.8_0.5_div: defaultdict(<class 'int'>, {0: 1.0, 1: 1.0, 2: 1.0, 3: 0.0})
((3) NALU (m) N(-3, 3), (8, 10)) nalui2_normal_(-2, 4)_(8, 10)_div: defaultdict(<class 'int'>, {0: 1.0, 1: 1.0, 2: 1.0, 3: 0.2})
((3) NALU (m) N(-3, 3), (8, 10)) nalui2_normal_(-3, 3)_(8, 10)_div: defaultdict(<class 'int'>, {0: 1.0, 1: 1.0, 2: 1.0, 3: 0.1})
((3) NALU (m) N(-3, 3), (8, 10)) nalui2_normal_(-4, 2)_(8, 10)_div: defaultdict(<class 'int'>, {0: 1.0, 1: 1.0, 2: 0.0, 3: 0.0})
((3) NALU (m) N(-3, 3), (8, 10)) nalui2_uniform_(-1, 1)_(-10, -5)_div: defaultdict(<class 'int'>, {0: 1.0, 1: 1.0, 2: 1.0, 3: 0.1})
((3) NALU (m) N(-3, 3), (8, 10)) nalui2_uniform_(-5, 5)_(-10, -5)_div: defaultdict(<class 'int'>, {0: 1.0, 1: 1.0, 2: 1.0, 3: 0.2})


==> figures/4_exp14_nalu_simple_func_ext_legend.txt <==
((3) NALU(v) U(-5, -3)) nalu__paperm_normal_(-3, 3)_(3, 4)_div: defaultdict(<class 'int'>, {0: 0.0, 1: 0.0, 2: 0.0, 3: 0.0})((3) NALU(v) U(-5, -3)) nalu__paperm_uniform_(-3, 3)_(-5, -3)_div: defaultdict(<class 'int'>, {0: 0.0, 1: 0.0, 2: 0.0, 3: 0.0})((3) NALU(v) U(-5, -3)) nalu__paperv_normal_(-3, 3)_(3, 4)_div: defaultdict(<class 'int'>, {0: 0.0, 1: 0.0, 2: 0.0, 3: 0.0})((3) NALU(v) U(-5, -3)) nalu__paperv_uniform_(-3, 3)_(-5, -3)_div: defaultdict(<class 'int'>, {0: 0.0, 1: 0.0, 2: 0.0, 3: 0.0})((3) NALU(v) U(-5, -3)) nalui1_normal_(-3, 3)_(3, 4)_div: defaultdict(<class 'int'>, {0: 1.0, 1: 0.3, 2: 0.0, 3: 0.0})((3) NALU(v) U(-5, -3)) nalui1_uniform_(-3, 3)_(-5, -3)_div: defaultdict(<class 'int'>, {0: 1.0, 1: 1.0, 2: 0.0, 3: 0.0})((3) NALU(v) U(-5, -3)) nalui2_normal_(-3, 3)_(3, 4)_div: defaultdict(<class 'int'>, {0: 0.7, 1: 0.7, 2: 0.0, 3: 0.0})((3) NALU(v) U(-5, -3)) nalui2_uniform_(-3, 3)_(-5, -3)_div: defaultdict(<class 'int'>, {0: 0.9, 1: 1.0, 2: 0.0, 3: 0.0})

==> param-simple-func.csv <==
eg,em,ew,ADD,DIV,MUL,SUB
-1,-1,-1,1E$-$01 (93),7E$+$09 (0),1E$+$07 (81),1E$-$02 (95)
-1,-1,0,1E$-$02 (95),7E$+$09 (0),1E$+$07 (95),1E$-$03 (98)
-1,-1,1,3E$+$00 (98),7E$+$09 (0),\textbf{1E$-$04} (100),\textbf{2E$-$08} (100)
-1,0,-1,3E$+$07 (13),2E$+$14 (0),1E$+$07 (25),1E$+$04 (16)
-1,0,0,1E$-$01 (78),7E$+$09 (0),1E$+$07 (95),1E$-$01 (68)
-1,0,1,5E$+$03 (73),1E$+$05 (0),\textbf{1E$-$04} (100),3E$-$02 (89)
-1,1,-1,6E$+$07 (0),5E$+$14 (0),1E$+$07 (50),8E$+$03 (0)
-1,1,0,9E$+$14 (30),3E$+$06 (0),1E$+$07 (87),9E$+$14 (21)
-1,1,1,1E$+$17 (13),7E$+$09 (0),6E$+$00 (94),1E$+$15 (14)
0,-1,-1,2E$-$01 (91),7E$+$09 (0),1E$+$07 (53),1E$-$02 (95)
0,-1,0,1E$-$01 (88),1E$+$05 (0),1E$+$07 (64),1E$-$02 (94)
0,-1,1,\textbf{1E$-$04} (100),4E$+$05 (0),\textbf{1E$-$04} (100),\textbf{1E$-$04} (100)
0,0,-1,8E$+$03 (6),3E$+$14 (0),1E$+$07 (29),8E$+$03 (7)
0,0,0,3E$-$01 (68),1E$+$14 (0),1E$+$07 (65),2E$-$01 (65)
0,0,1,2E$-$01 (71),7E$+$09 (0),\textbf{2E$-$04} (100),3E$+$00 (70)
0,1,-1,8E$+$03 (6),7E$+$14 (0),1E$+$07 (27),7E$+$03 (0)
0,1,0,3E$+$16 (23),2E$+$14 (0),1E$+$07 (60),1E$+$15 (10)
0,1,1,2E$+$17 (21),7E$+$09 (0),1E$+$01 (94),4E$+$15 (18)
1,-1,-1,1E$-$02 (92),4E$+$05 (0),1E$+$07 (40),1E$-$02 (98)
1,-1,0,9E$-$03 (93),7E$+$09 (0),1E$+$07 (50),5E$-$03 (87)
1,-1,1,\textbf{2E$-$04} (100),7E$+$09 (0),\textbf{1E$-$04} (100),6E$-$03 (97)
1,0,-1,8E$+$03 (21),2E$+$14 (0),1E$+$07 (29),8E$+$03 (34)
1,0,0,3E$-$01 (36),7E$+$09 (0),1E$+$07 (36),5E$-$01 (26)
1,0,1,3E$+$00 (80),7E$+$09 (0),\textbf{2E$-$04} (100),1E$-$01 (72)
1,1,-1,4E$+$05 (11),4E$+$14 (0),1E$+$07 (61),8E$+$03 (10)
1,1,0,7E$+$16 (17),7E$+$09 (0),1E$+$07 (28),1E$+$13 (0)
1,1,1,2E$+$17 (21),2E$+$14 (0),1E$+$01 (93),7E$+$15 (21)

